Exoplanet transit search at the detection limit: detection and false alarm vetting pipeline

One of the primary mission goals of the Kepler space telescope was to detect Earth-like terrestrial planets in the habitable zone around Sun-like stars. These planets are at the detection limit, where the Kepler detection and vetting pipeline produced unreliable planet candidates. We present a novel pipeline that improves the removal of localized defects prior to the planet search, improves vetting at the level of individual transits and introduces a Bayes factor test statistic and an algorithm for extracting multiple candidates from a single detection run. We show with injections in the Kepler data that the introduced novelties improve pipeline's completeness at a fixed false alarm rate. We apply the pipeline to the stars with previously identified planet candidates and show that our pipeline successfully recovers the previously confirmed candidates, but flags a considerable portion of unconfirmed candidates as likely false alarms, especially in the long period, low signal-to-noise ratio regime. In particular, several known Earth-like candidates in the habitable zone, such as KOI 8063.01, 8107.01 and 8242.01, are identified as false alarms, which could have a significant impact on the estimates of $\eta_{\oplus}$, i.e., the occurrence of Earth-like planets in the habitable zone.

==> unrecovered_candidates.csv <==
# This file was produced by Jakob Robnik
# Feb 22, 2026
# 
# The table of Kepler planet candidates that were not independently recoverd by our pipeline. 
# The purpose of the table is to provide information that can be used to judge the candidates.
# First the candidate properties are listed, including the results of our pipeline run.
# Second, the flags are listed, which identify reasons why candidates were not recovered.
# 
# 
# COLUMN kepid:                         Kepler ID
# COLUMN KOI:                           Kepler Object of Interest Name
# COLUMN period:                        Period [days]
# COLUMN SNR:                           Signal-to-noise-ratio 
# COLUMN FAP:                           p-value against FA (determined by NST) [1]
# COLUMN SNR_with_defects:              Signal-to-noise-ratio (without defect removal)
# COLUMN vetting_tests:                 Passed FA vetting tests
# COLUMN vetting_tests_defects:         Passed FA vetting tests (without defect removal)
# COLUMN flag_low_significance_kepler:  Flag for not significant enough by Kepler standards, defined as having SNR < 8.5 or Robovetter score < 0.6
# COLUMN flag_low_significance:         Flag for not significant enough, defined as having FAP > 0.5 or failing the false alarm vetting tests
# COLUMN flag_defect:                   Flag for likely defect, if a significant drop in significance or vetting test results after defect removal is observed
# COLUMN flag_ttv:                      Flag for TTVs, if listed in [Holczer et al., 2016]
# 
# [1] Sometimes there are so many vetting-failing events that NST stuggles to produce enough events to estimate FAP. 
# In this case we are conservative and skip NST vetting (which overestimates FA rate). If even this is not enough, we do not report the FAP.
# 
kepid	KOI	period	SNR	SNR_with_defects	FAP	vetting_tests	vetting_tests_defects	flag_low_significance_kepler	flag_defect	flag_ttv	flag_low_significance
1164301	4921.01	95.68928636388536	5.642355348968455	5.642355348968455	0.8666666666666667	True	True	False	False	False	True
1293379	6253.01	27.55537406925389	6.762217033514014	6.579476191012093	1.0	True	True	True	False	False	True
1717722	3145.01	4.536999373514637	15.825506664741958	15.17442737218259	0.0	False	False	False	False	False	True
1723078	7624.01	330.0200024240605	5.2676766169026825	5.18734130537034	1.0	True	True	True	False	False	True
2302997	7630.01	16.298111200276246	7.837810289427488	7.658272439133538		True	True	True	False	False	False
2437653	4940.01	84.64045055134662	5.6778095339327646	5.648015243469256	0.9866666666666667	True	True	True	False	False	True
2576962	4333.01	309.24967119576473	7.450350285060655	9.47580129119654	1.0	True	False	False	True	False	True
2716979	6291.01	8.832356289272964	7.975105070132187	7.710975441422572	1.0	True	True	True	False	False	True
2834463	6293.01	5.888320169450084	8.923047519933847	8.84744247101498		True	True	True	False	False	False
2859893	4418.01	333.0414430972598	2.782769388097747	5.736093881996369	1.0	True	False	True	True	False	True
2861298	4958.01	581.728678459628	6.82241395726181	6.391486589757064		True	True	False	False	False	False
3229028	6100.02	117.68452145223334	4.1189419843240165	4.131247702223376	1.0	True	True	True	False	False	True
3323887	377.02	38.908495475599565	3.87699396505596	3.977753024666446		False	False	False	False	True	True
3356156	4976.01	624.8987413179583	7.108973284828794	6.9860310911472325	0.7236842105263157	False	False	False	False	False	True
3441795	4981.01	349.73301105326505	4.683003012231183	4.75647379035578	1.0	True	True	True	False	False	True
3545840	6102.01	54.291237170673234	5.550817104918952	5.550817104918952	0.9868421052631579	True	True	True	False	False	True
3548645	4991.01	211.3132374953553	5.878719134212549	5.876266320439978	1.0	True	True	True	False	False	True
3559935	492.02	265.28845864886927	6.555275360532544	6.555275360532544	1.0	True	True	True	False	False	True
3629119	8242.01	331.55647672449453	6.038196914983594	5.976827601953021	0.85	True	True	True	False	False	True
3647097	5001.01	59.96471898985361	5.021288443175768	4.93903995724226	1.0	True	True	True	False	False	True
3663850	8089.01	141.4007778086973	7.568349833935964	7.61052186714903	0.2666666666666667	True	True	True	False	False	False
3734418	2261.02	6.62543704033954	2.3908512665638666	2.206848533342421	1.0	True	True	True	False	False	True
3748239	5003.01	112.94987956072664	4.392292337347593	4.383062351496561	1.0	True	True	True	False	False	True
3832474	806.03	29.1599658429108	5.923659888836508	5.862019656800317	1.0	False	False	False	False	True	True
3834728	5009.01	359.9841175536767	4.34024423590029	4.165909618210956	0.9866666666666667	True	True	True	False	False	True
3852872	7673.01	80.76963715812408	6.094410504845039	5.7547379680491	0.9818181818181818	True	True	True	False	False	True
3863877	5021.01	288.07740597984974	6.839898485154985	6.8216955922444	0.8428571428571429	False	False	True	False	False	True
3936061	6372.01	71.00783505824059	5.24072913869375	5.163711514730204	1.0	True	True	True	False	False	True
3955444	5027.01	62.31160283543544	5.857667486305237	5.74395433542364	0.974025974025974	True	True	False	False	False	True
3962440	1208.01	700.00298217	51.59026127955509	50.86944349374573	0.0	False	False	False	False	False	True
3965201	7546.01	44.112580240446086	4.884297385337084	4.871043213314897	1.0	True	True	True	False	False	True
3968809	5030.01	411.8948482206606	5.983704906772139	5.958509713450653	1.0	True	True	False	False	False	True
4071638	5037.01	349.6044886312458	2.3942575447669463	2.2135943711433583	1.0	True	True	False	False	False	True
4076061	6384.01	566.2968390701574	5.959757660297342	9.326078369248632	1.0	False	False	False	True	False	True
4139254	6108.01	485.919955585479	5.3336262716948415	5.243627489949217	0.9866666666666667	True	True	True	False	False	True
4150972	5044.01	161.53785767090002	6.831320512543248	6.679116779571408	1.0	True	True	True	False	False	True
4241238	5048.01	138.33290217386246	9.538728121379853	9.356298650750572	0.0	True	True	True	False	False	False
4346339	5057.01	493.7434007064104	6.142411660002487	6.142411660002487	1.0	True	True	False	False	False	True
4446859	8246.01	425.6481593968685	6.795711495591788	6.571712076252198	1.0	True	True	True	False	False	True
4471313	5066.01	110.08946102412008	5.055890194553187	5.055890194553187	1.0	True	True	True	False	False	True
4567118	6425.01	520.9611935289007	4.784745100846706	7.631584396356101	1.0	False	False	False	True	False	True
4670361	7700.01	631.5603932857787	5.5194338046135485	5.5847335803498	1.0	False	False	True	False	False	True
4737848	5079.01	56.00146409733706	7.1161274318233385	7.048759964700192	0.4933333333333333	True	True	True	False	False	False
4742188	7703.01	413.514357398882	6.950044675564008	6.433480983132383	0.16417910447761197	True	True	True	False	False	False
4750962	5083.01	69.9324441001457	6.950160575869778	6.875915233599394	0.48684210526315785	True	True	True	False	False	False
4758350	6447.02	91.65273047664424	2.670769560589203	2.410420228036436	1.0	True	True	False	False	False	True
4760959	6449.01	29.931594675704503	6.530492175588067	6.50501234849657	1.0	True	True	True	False	False	True
4762283	7706.01	42.04930883970164	5.551187262293646	2.802062060939349		True	True	True	False	False	False
4770798	5087.01	651.0596667813373	6.720446293632421	6.602478606925335	0.64	False	True	True	True	False	True
4833409	5092.01	271.7903993918273	5.855525121776789	5.855525121776789	1.0	True	True	True	False	False	True
4862924	7554.01	482.6192553379991	7.402181429531214	7.11024475144907	0.026666666666666616	True	True	True	False	False	False
4914221	5099.01	111.18931092930217	6.118228210712626	5.33632825795504		True	True	True	False	False	False
4915582	5101.01	436.18709410520313	6.670467894938253	6.670467894938253	0.22368421052631582	False	False	False	False	False	True
4940376	5107.01	169.32934626419387	7.964713975766865	7.9873931566554495	0.13043478260869568	True	True	False	False	False	False
4953262	5110.01	105.59110158538056	7.545707647150538	7.545707647150538	0.0	True	True	True	False	False	False
4995716	6484.01	16.11913842151836	8.46154848091488	8.242522884509512	0.0	False	False	True	False	False	True
5036052	5119.01	143.16346421785389	5.914745610681571	5.914745610681571	0.7066666666666667	True	True	False	False	False	True
5080636	1843.02	6.3558375356876144	10.914444992253568	9.323622536993492		True	False	False	False	False	False
5097856	7716.01	483.3620938006805	6.618369643115283	6.491889829064279	0.49056603773584906	True	True	True	False	False	False
5098334	8253.01	400.1204499733309	4.294232494608398	4.642234732959169	1.0	True	True	True	False	False	True
5110453	5126.01	418.0348537229712	8.231257454429263	8.231257454429263	0.0	True	True	False	False	False	False
5115688	6526.01	486.7770169525189	7.068730367014544	7.068730367014544	0.22666666666666668	True	True	False	False	False	False
5181299	5134.01	573.2404438325043	5.838853363076967	5.838853363076967	0.88	True	True	True	False	False	True
5299459	1576.03	23.340423169908007	3.8272670680373007	3.8272670680373007	1.0	True	True	True	False	False	True
5380812	6570.01	16.214456911023632	6.796405464532364	6.425439044335155	0.9736842105263158	False	True	False	True	False	True
5394585	5158.01	151.1304892494434	4.9412904361845	4.9412904361845	0.9864864864864865	True	True	True	False	False	True
5428199	5162.01	628.1409486976586	3.185604990774552	3.1624918925544767	1.0	False	False	False	False	False	True
5436455	5164.01	209.96753624273745	6.281541763651603	6.281541763651603	0.5921052631578947	True	True	True	False	False	True
5439000	5165.01	369.7251781138695	8.379829825472358	8.331903036645777	0.14084507042253525	False	False	False	False	False	True
5460434	7729.01	50.56385474786497	4.370009076951388	4.3376086336071324	1.0	False	False	True	False	False	True
5513648	1962.01	32.858460220546384	30.628681067949334	30.240567705855685	0.0	True	True	False	False	False	False
5524229	5174.01	22.49364783385725	5.520833150148231	5.520833150148231	1.0	True	True	False	False	False	True
5529385	5176.01	215.7310151222369	5.39261135404166	5.182710872182719	1.0	True	True	True	False	False	True
5564082	6600.01	2.705852892989144	8.014425502838902	6.603543421639712	0.0	True	True	False	False	False	False
5602588	2369.02	7.22742178391873	9.94523110552334	9.832094634146475	0.0	True	True	True	False	False	False
5617510	6605.01	74.37159499710799	1.704291710223367	1.6772320697740386	1.0	True	True	False	False	False	True
5650930	5188.01	455.1898187040212	5.987375435346701	5.987375435346701	0.96	True	True	True	False	False	True
5687986	7735.01	382.2917920114852	2.7486304736722187	8.855928930203294	1.0	False	False	True	True	False	True
5697395	5192.01	50.55067494897787	4.644591975845176	4.644591975845176	1.0	True	True	True	False	False	True
5734702	5196.01	392.47360949723287	6.005455638019068	6.005455638019068	0.9866666666666667	True	True	True	False	False	True
5802205	8107.01	578.8913603816574	8.22920780121214	7.405006978337587	1.0	True	True	True	False	False	True
5858919	8109.01	218.7697879270996	4.400332317325856	3.665817876633208	1.0	False	False	True	False	False	True
5894182	7750.01	494.4852524654195	6.958934516643679	6.958934516643679	0.013333333333333308	True	True	True	False	False	False
5942949	2525.01	57.29301876589819	11.536805434062977	11.536805434062977	0.0	True	True	False	False	False	False
5954894	5213.01	48.2445939332038	4.787025628708768	4.787025628708768	1.0	True	True	True	False	False	True
5955197	8111.01	359.3249303287172	5.103638307274624	4.733147427069149	1.0	True	True	True	False	False	True
5956171	8259.01	402.26726195346873	5.969267274835376	5.851788194830609	0.9868421052631579	True	True	True	False	False	True
5965629	5216.01	377.3094482029134	5.721987645545178	5.610621461589143	0.9423076923076923	True	True	True	False	False	True
6021840	5222.01	367.6765966871855	8.449734101594848	8.11443896137475	0.5932203389830508	True	True	False	False	False	True
6023571	5223.01	354.2226107616407	7.136069471953878	6.753984732794771	0.736842105263158	True	True	False	False	False	True
6036286	5228.01	546.5353543445924	4.876616723444335	5.455947458379319	1.0	False	False	False	False	False	True
6038152	5229.01	364.6459749205649	5.363946459010683	5.343494763131372	1.0	True	True	False	False	False	True
6043490	5230.01	330.74013010138594	6.440031455406946	6.339177120183061	1.0	True	True	False	False	False	True
6045404	5231.01	78.8769160720649	6.182624496695131	6.454760241047118	0.05882352941176472	True	True	True	False	False	False
6197658	5247.01	282.0358698565169	5.1058232119788975	5.031301737203984	1.0	False	False	False	False	False	True
6198670	5248.01	179.26049199692054	5.562452585247757	5.221043690467687	1.0	True	True	False	False	False	True
6209225	6676.01	439.22815216529	6.5373372882928775	6.5373372882928775	0.29729729729729726	True	True	False	False	False	False
6266866	5254.01	232.9159784701676	5.8103556357843456	5.698127020839124	1.0	False	False	False	False	False	True
6278670	7775.01	89.94515930073267	8.318420987672738	5.799557790457251	0.019607843137254943	False	False	True	False	False	True
6309307	5262.01	438.9717614131284	3.6258112168329113	4.318615174064224	1.0	False	True	False	True	False	True
6356400	7776.01	541.9424241351122	9.890410100026184	9.71777150338398	0.050000000000000044	False	False	False	False	False	True
6356506	8263.01	280.55260477270286	5.631073241689529	5.489898588488439	1.0	False	False	True	False	False	True
6359881	5268.01	474.22900374614	5.115940571361962	5.219234036099499	1.0	True	True	True	False	False	True
6359929	5269.01	371.5060730382076	7.577265119883134	7.577265119883134		True	True	False	False	False	False
6366559	5274.01	55.75772579697238	7.227555871972269	7.229358532360667	0.026666666666666616	True	True	True	False	False	False
6425377	5281.01	263.904715551822	7.32855520302422	7.32855520302422	0.09459459459459463	True	True	False	False	False	False
6444896	3138.02	8.688971425819537	12.953188775828888	13.029714000964049	0.0	True	True	True	False	False	False
6507334	8122.01	54.75319983974641	7.932724237695011	5.250110859329262	1.0	False	False	True	False	False	True
6509282	5287.01	3.989145805324437	22.57005079727499	22.41298021269968	0.0	False	True	False	True	False	True
6517064	5289.01	181.81162778210023	6.821367005945229	6.821367005945229	0.8970588235294118	True	True	False	False	False	True
6517200	5290.01	435.5127986166527	0.8609130054488782	5.175552853701372	1.0	True	False	True	True	False	True
6517255	5291.01	525.5628229115925	5.091058960037743	5.091058960037743	1.0	True	True	False	False	False	True
6531617	7785.01	433.2261338242577	7.285223374220244	8.400580499187857	0.0	True	True	True	True	False	False
6590726	6734.01	498.2651061296722	3.867752872111651	3.7159698105121737	1.0	True	True	True	False	False	True
6614748	6745.01	383.8511051007407	7.180648635747054	7.007008263691556	0.014285714285714235	True	True	True	False	False	False
6670610	6752.01	8.942862181302525	7.93469720851483	8.01633425879904	1.0	True	True	True	False	False	True
6670742	6753.01	72.28028441139631	4.125457434910367	4.125457434910367		True	True	True	False	False	False
6716545	2906.03	21.942385365270404	9.614120090671992	9.24698128100098		True	True	False	False	False	False
6719052	5320.01	357.4389569377601	5.820191078428017	5.733566183682552	1.0	True	False	False	False	False	True
6756369	5322.01	30.92911332523064	7.646571997701903	7.646571997701903	0.0	True	True	False	False	False	False
6765563	5324.01	293.3915957193101	7.582606553225547	7.5346052907882255	0.0	True	True	False	False	False	False
6768394	2086.04	335.589802162834	5.62858999200789	5.589880715999017	1.0	True	True	True	False	False	True
6864706	6781.01	14.590864814988851	5.6266821812063545	5.570738379301064	0.9605263157894737	True	True	True	False	False	True
6876575	7572.01	91.07490936921744	2.95896296085109	3.3664972214653623	1.0	True	False	False	False	False	True
6933567	2643.01	9.082289669163158	14.87384358622031	14.66579618002998	0.0	True	True	False	False	False	False
6939913	5337.01	470.64380015379743	3.754517723065657	3.253031902559843	1.0	True	True	True	False	False	True
6946708	6151.01	431.78353073421033	8.574648686182186	8.077816648033384	0.0	True	True	False	False	False	False
6952971	7798.01	309.88884774846645	5.559333741801551	2.68414529079302	1.0	True	False	True	False	False	True
6956176	6798.01	2.64186861425791	12.42543422013646	12.42543422013646	0.0	True	True	True	False	False	False
7018210	5344.01	445.3515943962543	6.02057333341441	6.02057333341441	0.9866666666666667	True	True	False	False	False	True
7119481	566.02	14.157369481038751	10.375737640127475	10.184810151194045		True	True	False	False	False	False
7132462	5360.01	54.59568965530438	6.374814932005836	6.195191461874904	0.19999999999999996	True	True	False	False	False	False
7186436	5365.01	585.6536023132063	6.03769362193947	5.668399908002541	0.9705882352941176	False	False	False	False	False	True
7198587	5369.01	651.3529919360111	4.856972852470332	6.895336634057293	1.0	False	False	False	True	False	True
7205717	5372.01	212.60305276385955	6.511007711349073	6.217731895536202	0.5	False	False	True	False	False	True
7213311	5375.01	285.37314983911364	7.557850245616321	7.401879798604559	0.0	True	True	True	False	False	False
7282470	5379.01	520.6558832440412	6.570035289196749	6.457262204275805	0.12	True	True	False	False	False	False
7289139	5380.01	369.9727773367083	5.356662154309353	5.535140631689185	1.0	True	True	False	False	False	True
7303287	1353.03	330.0696833716397	9.875506885218778	8.510314682364708	0.0	True	True	True	False	False	False
7383840	5385.01	331.6757638406465	5.1780051038169175	5.144805691921768	1.0	True	True	False	False	False	True
7416016	5387.01	297.80305323787513	5.014610856641113	4.917491106097374	1.0	False	False	False	False	False	True
7416646	5389.01	365.73319539843897	3.576709614925091	3.3877646447760013	1.0	True	True	True	False	False	True
7429287	4260.04	84.79957386373407	7.536902001549123	7.175142498599006	0.8888888888888888	True	True	False	False	False	True
7440715	5390.01	104.19773577941628	9.301044616257158	9.301044616257158	0.1466666666666666	True	True	False	False	False	False
7458743	5393.01	248.4184697452752	5.05164263294924	5.05164263294924	1.0	True	True	False	False	False	True
7539277	5398.01	551.214560420242	3.413755509217076	3.41432567108155	1.0	True	True	False	False	False	True
7592529	6889.01	75.9087121765428	5.726557174970841	4.766460263284328	0.9807692307692307	False	False	False	False	False	True
7602351	6892.01	17.58050571614653	8.177188772902939	8.063540107315598		True	True	True	False	False	False
7625138	5406.01	5.719627700993487	3.188961189768309	2.08095021712759	1.0	True	True	False	False	False	True
7625143	5407.01	58.50270821635012	6.161767398883134	6.161767398883134	0.8378378378378378	False	False	True	False	False	True
7631138	5408.01	415.7524849182644	4.971602056099635	4.379051542421191	1.0	True	True	False	False	False	True
7687365	6904.01	26.15553560788564	6.327484423682248	6.182436656968088	0.9866666666666667	True	True	True	False	False	True
7690782	5413.01	428.37720228506777	5.530782891072233	5.383183205756461	0.9868421052631579	True	True	True	False	False	True
7758018	4105.01	363.4171620796935	7.5340524553579025	7.479374205833594	0.9589041095890412	False	False	False	False	False	True
7762153	5423.01	366.5565590402616	10.061457107076617	10.061457107076617	0.7066666666666667	True	True	False	False	False	True
7767162	2869.02	274.7512178217274	3.712383978452341	3.712383978452341	1.0	True	True	False	False	False	True
7820699	4555.01	364.0876639334495	6.553057754779349	6.500766454665998	1.0	False	False	False	False	False	True
7834712	7850.01	66.11905601056841	9.596424269807168	9.388906308424614		True	True	False	False	False	False
7835312	6164.01	29.5124684588431	8.466301194267114	7.750242198843079		True	True	False	False	False	False
7917068	5446.01	416.9537956845152	3.513530999915148	3.4578528422291592	1.0	True	True	True	False	False	True
7950158	5451.01	529.391764453312	6.663447932947102	6.504047412129632	0.5068493150684932	True	True	False	False	False	True
7974634	6168.02	75.06892639907477	3.562076074992516	3.562076074992516	1.0	True	True	True	False	False	True
7979297	5455.01	292.0969720450664	5.071969142214719	7.208752972412505	1.0	False	False	False	True	False	True
8005002	5457.01	578.2203534732429	3.689790344348076	3.594193578980523	1.0	True	True	True	False	False	True
8009811	5459.01	53.5535148811957	9.349360755501454	9.349360755501454	0.0	True	True	False	False	False	False
8016650	5461.01	119.08113085294136	4.673856197981751	4.673856197981751	1.0	True	True	False	False	False	True
8022520	8272.01	432.4240301210052	5.458159421771927	5.334882534591546	1.0	True	True	True	False	False	True
8040457	5468.01	81.70544679435753	4.958619042994253	4.826076666491818	1.0	True	True	True	False	False	True
8044083	5470.01	578.2173662787021	3.942737106746293	3.942737106746293	1.0	True	True	True	False	False	True
8076215	5472.01	97.51408486056135	6.024900983708474	6.024900983708474	0.5921052631578947	True	True	False	False	False	True
8099517	5474.01	284.66597849501204	6.100494305625225	6.009311937012571	0.7837837837837838	True	True	True	False	False	True
8129333	5480.01	57.14081900052991	9.49938915849927	10.590825459303332	0.9347826086956522	False	False	True	True	False	True
8163784	6172.01	31.813226176431503	6.323162498873386	5.916777653248197	1.0	False	True	True	True	False	True
8165617	6173.01	214.0250539631421	4.586431940524217	4.522742861864578	1.0	True	True	False	False	False	True
8168509	7589.01	414.4668932417627	5.856474095608265	5.856474095608265	1.0	False	False	False	False	False	True
8182107	7870.01	92.5520814012081	6.732504960087141	6.557154929914395	0.21153846153846156	True	True	True	False	False	False
8212002	2593.02	9.553870768453088	9.396096891681871	9.396096891681871	0.0	True	True	True	False	False	False
8218379	1920.02	10.138470950757029	6.67428710535502	6.638577043642772		True	True	False	False	False	False
8240790	4426.01	369.1304030318308	7.678741337488828	7.561433966171446	0.3620689655172413	False	False	False	False	False	True
8240904	1070.03	92.780662987013	3.825046556514423	3.65210113210317	1.0	True	True	True	False	False	True
8242769	7875.01	21.970968297877217	6.763390192966747	6.717781395249858	0.6481481481481481	True	True	True	False	False	True
8279146	5497.01	93.36055867101238	6.238382265487563	6.017735352993516	1.0	True	True	True	False	False	True
8294683	5499.01	122.57253188025526	7.39487784298691	6.378776704024983	1.0	False	True	True	True	False	True
8295087	5500.01	84.93297846634574	6.981013980418646	6.683841290272292	1.0	False	False	True	False	False	True
8297017	7879.01	128.20793104993254	7.615979601612933	7.60819511909754	0.3921568627450981	True	True	True	False	False	False
8297319	7591.01	328.3206185516989	5.922122242267041	9.201041985649574	1.0	False	False	True	True	False	True
8307489	5502.01	421.9841265648079	4.766236153773452	7.949786682213572	1.0	False	False	False	True	False	True
8308516	7880.01	623.7052431450122	7.41631286220302	7.323453962557592	0.13043478260869568	True	True	True	False	False	False
8374077	6179.01	16.29566700747581	10.50455599836138	10.395895842595804	1.0	True	True	False	False	False	True
8378278	5509.01	28.406086671165344	4.966265293838759	4.747113251751005	1.0	True	True	True	False	False	True
8394475	7032.01	3.640474990511332	9.81625694095104	9.466236316833193		True	True	False	False	False	False
8395870	5511.01	74.83820016294307	6.2657237906983285	6.2657237906983285	0.6415094339622642	True	True	True	False	False	True
8415353	5514.01	102.10005531233864	5.210045530660131	5.210045530660131	1.0	True	True	True	False	False	True
8423344	7592.01	381.97474071030473	4.609546477562874	4.569767709636774	1.0	True	True	False	False	False	True
8424002	3497.01	20.35965832594313	22.008938132405103	17.290550455650912	0.0	True	True	False	False	False	False
8432249	5517.01	335.42988898202	6.024244504721548	5.459961487694173	0.8709677419354839	True	True	True	False	False	True
8439618	5518.01	558.224332559785	5.813605274620394	7.395025401082235	1.0	False	True	True	True	False	True
8444868	7593.01	67.41367769675723	3.31530245962001	3.31530245962001	1.0	False	False	True	False	False	True
8482059	4247.01	349.4490606032685	7.547690645479602	7.5856303803469665	0.8813559322033898	False	False	False	False	False	True
8489260	7889.01	130.23576269103572	8.61211821288512	8.886094807973768	0.0	True	True	True	False	False	False
8507586	5528.01	201.6213307867251	7.070459922922401	6.909137707122127	0.3793103448275862	True	True	True	False	False	False
8525101	5532.01	24.678113982668425	6.299263993980364	6.537397461269139	0.7058823529411764	True	True	False	False	False	True
8548454	5541.01	339.6317463661777	8.472913830376942	8.342333694435343	0.33333333333333337	True	True	False	False	False	False
8555967	7894.01	347.97535815868025	5.562663132040355	8.127789564546767	0.9090909090909091	True	False	False	True	False	True
8570210	5545.01	541.0485843012278	5.368129692129528	5.368129692129528	1.0	True	True	False	False	False	True
8571421	5546.01	514.2700298210395	4.376859666733168	4.376859666733168	1.0	True	True	False	False	False	True
8574794	5547.01	571.1162544104341	4.239639821339498	3.696430615499903	1.0	False	False	False	False	False	True
8590149	6182.01	28.68321825603563	5.970468027947676	5.545212253205368	0.7073170731707317	True	True	True	False	False	True
8613535	2263.03	29.96844670267824	19.33770975311237	19.22758409221915	0.0	True	True	True	False	False	False
8613769	5550.01	540.4063142030686	7.773273604964814	8.803555253237574	0.43243243243243246	False	True	False	True	False	True
8637903	8276.01	385.8496749108945	7.239045008051074	7.239045008051074	0.0	True	True	True	False	False	False
8656535	5556.01	631.9925173092071	5.994049521593865	5.909845724073299	1.0	True	True	True	False	False	True
8686442	7074.01	26.855217490769974	5.931380481291881	5.931380481291881	0.9565217391304348	True	True	True	False	False	True
8747910	5570.01	574.6476642303054	6.740567544108179	6.548796188983739	0.7173913043478262	True	True	True	False	False	True
8773015	4301.02	6.319122943149758	9.292198185842569	8.286502811331024		True	True	False	False	False	False
8780959	3741.02	9.63099276466383	12.974570112812936	12.80900120894422	0.0	True	True	True	False	False	False
8807988	5572.01	21.95768235679467	5.510809992512333	5.499182411733633	1.0	True	True	True	False	False	True
8814872	5574.01	373.430172631361	2.3268228993696134	2.3356515352044056	1.0	False	False	False	False	False	True
8841297	5577.01	495.5209950071348	6.379097181225317	6.327184399522743	0.5681818181818181	True	True	True	False	False	True
8873873	8174.01	295.066706620238	6.616317086200886	6.449422396830848	1.0	False	False	False	False	False	True
8880317	7915.01	382.56705645019343	7.300275332061594	7.029701492446252	0.8888888888888888	True	True	True	False	False	True
8888745	5579.01	34.02688388313008	5.100453306061823	5.002780431721567	1.0	True	True	True	False	False	True
8890417	5580.01	173.21862732005445	4.626729714977664	4.545284048416819	1.0	True	True	True	False	False	True
8892157	2224.02	86.13210525112885	0.2530743210310829	3.0577792143784146	1.0	True	False	True	True	False	True
8937555	5585.01	113.57243604353698	6.749505240232616	6.749505240232616	1.0	True	True	True	False	False	True
8946267	5588.01	542.8990588367108	3.767459881743789	3.3648305184783007		False	False	False	False	False	True
8959240	5591.01	317.0085897340613	7.104659085720684	7.0365172498249695	0.0888888888888889	True	True	True	False	False	False
8971044	5592.01	482.5035877066401	5.960806820587168	5.960806820587168	0.53125	False	False	False	False	False	True
9005321	4848.01	384.6954362530088	4.358084114763796	7.455175615331777	1.0	True	False	True	True	False	True
9008103	3283.03	20.57168269291676	11.032840741980795	10.244040854808771	0.4666666666666667	True	True	True	False	False	False
9012244	5598.01	376.9282975523061	2.894557168802821	2.7468627458022024	1.0	True	True	True	False	False	True
9015738	1616.02	34.77603098954742	5.957965093819881	5.957965093819881	1.0	False	False	True	False	False	True
9026007	5602.01	403.1576461741585	10.507960927151558	10.37998679813516	0.13953488372093026	True	True	True	False	False	False
9026248	5603.01	341.55191329058874	6.7538769510399215	6.7538769510399215	0.11111111111111116	True	True	False	False	False	False
9044060	5604.01	476.9160935578301	5.966434657984618	5.966434657984618	1.0	True	True	True	False	False	True
9073549	5608.01	87.56485371453945	4.832745418346978	4.7562464966671065	1.0	True	True	True	False	False	True
9079671	5609.01	535.1431203361527	4.581155390781313	4.374265895474728	1.0	False	False	False	False	False	True
9087853	5612.01	353.6590593968533	7.514522118689711	7.187460286260707	0.30952380952380953	True	True	True	False	False	False
9097470	5613.01	346.4193969121466	6.794871794048038	8.780306237515836	0.3111111111111111	False	False	True	True	False	True
9114614	5616.01	441.6190445572681	5.832240899546396	4.972297208072591	1.0	False	False	True	False	False	True
9116510	5618.01	318.4899177356696	5.833867681844484	5.833867681844484	1.0	True	True	True	False	False	True
9147012	5625.01	116.45568417286496	27.239119519940434	31.9461727535201	0.0	False	True	False	True	False	True
9150870	7136.01	441.1307319035304	4.313733989333128	7.306432388340498	1.0	False	False	False	True	False	True
9157523	5629.01	192.13791435744	6.516081904245174	6.399184220601282	0.5333333333333333	True	True	True	False	False	True
9159288	8280.01	66.67095929691405	9.557785978170626	9.797590710474118	0.0	False	False	False	False	False	True
9173014	5633.01	151.7765809652	5.846489567505449	5.846489567505449	1.0	True	True	True	False	False	True
9178894	5635.01	113.98769402773767	8.08479093027729	7.639215126145959	0.0	True	True	False	False	False	False
9209981	5638.01	290.01514250709926	5.669195343160048	5.669195343160048	1.0	True	True	True	False	False	True
9210738	5639.01	279.22392886930635	5.712360962768276	5.712360962768276	1.0	False	False	False	False	False	True
9210820	7930.01	377.6699286995368	8.773498550183303	8.293006319438554	0.022727272727272707	True	True	True	False	False	False
9217583	5642.01	222.2815035935008	5.195947309145902	5.195947309145902	1.0	True	True	True	False	False	True
9220614	5643.01	570.0174370504417	6.509705755441948	6.481161218788511	0.9111111111111111	True	True	True	False	False	True
9268159	8180.01	185.98421246264056	3.615927847266775	3.615927847266775	1.0	True	True	True	False	False	True
9274092	5649.01	426.9308408710347	7.353888134876321	7.306708667745847	0.5111111111111111	True	True	False	False	False	True
9278575	7932.01	502.2576356952285	7.184288731288066	6.901756507540415	0.0888888888888889	True	True	True	False	False	False
9292100	5652.01	91.5070683096272	6.756726599250543	6.756726599250543	0.08695652173913049	True	True	False	False	False	False
9300066	5653.01	188.66261554028668	4.774318726670338	4.774318726670338	1.0	False	False	False	False	False	True
9334027	5657.01	284.70012638112587	6.213802181251937	7.413138134099267	0.8292682926829268	False	False	True	True	False	True
9363944	5660.01	402.2055287008126	6.183592565217717	6.183592565217717	0.6222222222222222	True	True	False	False	False	True
9394953	5665.01	100.4917993810047	4.487377004213282	4.409504381575401	1.0	True	True	True	False	False	True
9397862	5666.01	182.45295840488245	5.054476016628371	5.054476016628371	1.0	True	True	True	False	False	True
9466486	5680.01	557.925362679327	6.132273706971844	6.0092052316955975	0.75	True	True	True	False	False	True
9469494	7938.01	275.55211649880016	6.3867943626619965	6.3714465108740095	0.5217391304347826	True	True	True	False	False	True
9472328	5681.01	77.51505752732744	7.704188800488549	7.576516405662387	1.0	True	True	True	False	False	True
9472341	5682.01	46.970181285705394	9.453187303772475	9.453187303772475	0.24444444444444446	False	False	True	False	False	True
9475697	5684.01	206.8010217246697	5.668446767657009	5.642321803491712	0.9333333333333333	True	True	False	False	False	True
9478990	423.02	360.4690680413195	10.053295585074435	9.533419859363384	0.0	True	True	True	False	False	False
9481235	5685.01	14.00165059703416	8.881271962503627	8.662327969546153	0.8863636363636364	True	True	False	False	False	True
9534832	5689.01	114.12594997855308	4.592080838119914	4.592080838119914	1.0	True	True	True	False	False	True
9536727	5690.01	17.049031549907138	7.692973105921622	7.846091016547023	0.9772727272727273	True	True	True	False	False	True
9579606	5694.01	107.90527893549032	6.318453822880764	5.728005844378631	0.6	True	True	True	False	False	True
9596820	5698.01	282.02158621509136	5.27633066001952	5.237350362162311	1.0	True	True	True	False	False	True
9650579	7953.01	432.96582514315713	5.922279691008728	5.596166527121096	0.9777777777777777	True	True	True	False	False	True
9659022	5702.01	511.886194583284	4.586320307619868	4.494615867226914	1.0	True	True	True	False	False	True
9674789	5704.01	96.16678866560537	13.10528243557565	13.903906527068042	0.4772727272727273	True	True	True	False	False	False
9723746	5707.01	208.7963133334073	6.105444864771424	5.881065040330863	1.0	True	True	True	False	False	True
9775385	4462.01	45.16613644105265	3.566194434572744	3.0829846565414782	1.0	True	True	False	False	False	True
9821428	7235.01	299.7185140392495	6.836855626091857	6.154376743307307	0.1428571428571429	False	False	False	False	False	True
9832379	5715.01	189.96808645920825	5.611539189626425	5.815373486494078	1.0	True	True	False	False	False	True
9838804	3028.02	458.0606735891852	4.1729875020580325	4.50412743668823	1.0	True	True	True	False	False	True
9851638	5725.01	351.24655022758776	4.738498928559347	4.6116944503476045	1.0	True	True	True	False	False	True
9941136	5737.01	376.2323240427701	5.273057409489062	5.273057409489062	1.0	True	True	True	False	False	True
9968924	5747.01	411.44423403183737	6.421108357667822	6.327590415409038	0.9772727272727273	True	True	True	False	False	True
10000162	4902.01	409.3849755609559	6.458605135717602	6.398772277957551	0.19999999999999996	True	True	False	False	False	False
10007916	5755.01	388.67161821819786	3.819880838890684	3.698230094223726	1.0	True	True	False	False	False	True
10026544	2312.01	176.33092565865138	5.366582356916636	5.366582356916636	1.0	True	True	True	False	False	True
10027861	5758.01	102.49144463505598	7.228888598051897	7.228888598051897	0.8536585365853658	True	True	True	False	False	True
10028792	1574.04	8.977264408742467	11.059935529445177	10.601067329348128		True	True	False	False	False	False
10066755	7281.01	2.4650654129356244	6.830899447741389	7.617292223691527	1.0	True	True	False	False	False	True
10098540	5764.01	286.0105571734745	2.9727727812901668	3.0622084849989006	1.0	True	True	False	False	False	True
10155286	7988.01	333.4904622090682	7.1061784169609545	7.1061784169609545	0.6216216216216216	True	True	True	False	False	True
10186761	5772.01	75.63719584919573	4.43267106111407	4.427159882384767	1.0	True	True	True	False	False	True
10191449	5775.01	492.2395197033657	6.978471427408359	6.990988817086025	0.4375	False	False	False	False	False	True
10199984	5776.01	198.6021040284711	6.95229949016357	6.95229949016357	0.4347826086956522	True	True	False	False	False	False
10214341	7992.01	277.13094811945444	6.209410789099519	8.414339027214663		True	False	True	True	False	False
10253977	8201.01	392.6008034631874	7.848955480727818	7.708463178318556	0.06666666666666665	True	True	True	False	False	False
10272858	5782.01	584.5588869593183	5.590438991296394	5.466765120948785	0.5111111111111111	True	True	False	False	False	True
10321972	7998.01	122.11556609753774	5.975266407932366	5.926566968880231	1.0	True	True	False	False	False	True
10351947	8205.01	260.45099288051745	8.691568121032642	8.691568121032642	0.0	True	True	True	False	False	False
10387792	5789.01	383.2683427847809	1.182189585403975	4.056112028252484	1.0	True	False	False	True	False	True
10403228	8007.01	67.17916057875901	6.84887107210524	9.886067251755676	1.0	True	False	True	True	False	True
10452252	8012.01	34.573347682649754	3.729934382630838	1.4958427328812731		True	True	True	False	False	False
10453009	5794.01	30.977108245872333	5.288281982150545	5.288281982150545	1.0	True	True	True	False	False	True
10464199	7330.01	198.1043607515176	5.426531790519059	5.426531790519059	1.0	False	False	True	False	False	True
10470779	5796.01	495.8890244607376	6.504810109295849	8.997053901283984	0.9333333333333333	False	False	True	True	False	True
10487228	5798.01	318.2601800252728	7.171162153856591	7.00666523389134	0.9555555555555556	True	True	True	False	False	True
10518424	2188.02	6.744218547789041	3.862658434064547	3.644797633231038	1.0	True	True	True	False	False	True
10519727	5799.01	184.8817502317065	6.768288587699422	6.716697723485207	0.31818181818181823	True	True	False	False	False	False
10535708	5801.01	177.36340824317037	6.008126739135469	6.039992255813338	1.0	True	True	False	False	False	True
10545066	337.02	154.6100955675289	7.448296139587727	7.155224243542825	0.725	True	True	False	False	False	True
10552263	5806.01	313.82647424415774	7.473227376664844	7.289829267350512	0.7333333333333334	True	True	False	False	False	True
10581308	5810.01	425.5788933090828	5.115929738179331	5.022743219394623	1.0	True	True	True	False	False	True
10618044	5815.01	207.76723668611203	6.977868646701535	6.827292735546696	0.7608695652173914	True	True	True	False	False	True
10656842	5816.01	82.50885176910691	7.097562424181052	7.097562424181052	0.20454545454545459	True	True	False	False	False	False
10665228	7358.01	11.325005019638184	7.41641414067921	6.33876544157158	0.08333333333333337	True	True	True	False	False	False
10737437	5825.01	208.0459987797628	3.1905733334970816	3.1594715201867247	1.0	True	True	True	False	False	True
10747162	5826.01	30.561423434829013	6.639890164341879	6.712158491930069	1.0	True	True	True	False	False	True
10749128	1639.02	9.982451052142688	5.1527216929042	5.1527216929042	1.0	True	True	True	False	False	True
10790401	8031.01	254.33929811899225	6.73778862587808	6.73778862587808	0.10869565217391308	True	True	True	False	False	False
10802364	5829.01	583.8373581023241	5.508992212426262	5.508992212426262	1.0	True	True	True	False	False	True
10809888	5830.01	72.78168281574168	7.837718654592397	7.720753205492076	0.023809523809523836	True	True	False	False	False	False
10812541	7375.01	4.848441636888627	14.759197781017162	6.382826334820995		True	True	False	False	False	False
10844823	8033.01	362.1297746833796	7.013687450748798	6.876087367862612	0.1333333333333333	True	True	True	False	False	False
10848097	7380.01	15.947135572217174	6.800134927281828	6.723000388349777	0.9777777777777777	True	True	True	False	False	True
10858504	5835.01	474.9678459696742	4.907484275923951	4.705877812934892	1.0	True	True	True	False	False	True
10866969	7383.01	50.01239100495128	5.1160186648229145	3.86578113841302		True	True	True	False	False	False
10879899	5839.01	169.41205043193293	6.708125314210773	6.708125314210773	0.9777777777777777	True	True	False	False	False	True
10907307	8217.01	277.251942175861	6.708658334782271	5.801961637147591	1.0	True	True	True	False	False	True
10920281	8037.01	3.650331449755534	6.2339907427460215	4.244162186942058	1.0	True	False	True	False	False	True
10932270	7389.01	27.58360400816221	6.939886249365621	6.8265104579298095	0.7777777777777778	True	True	False	False	False	True
10978581	5847.01	277.1137894378687	6.119897038589944	6.119897038589944	0.8444444444444444	True	True	False	False	False	True
10989274	6233.01	16.177941485203114	4.649674623024277	1.0153549902723478		True	False	True	False	False	False
10991431	5851.01	322.2206680109735	7.558540637290398	7.423511104038566	0.04347826086956519	True	True	False	False	False	False
11021266	5852.01	235.41263152132444	7.260930429360568	6.474166760431764	0.7272727272727273	True	True	True	False	False	True
11021676	5853.01	366.6847524616687	6.531658988815265	6.184582649966703	1.0	True	True	True	False	False	True
11069681	5859.01	172.62006170491418	5.522063836149494	5.522063836149494	1.0	True	True	True	False	False	True
11072982	5860.01	264.705116251248	6.495904777760662	6.495904777760662	1.0	True	True	True	False	False	True
11090926	5866.01	102.29866198210593	5.750421533995423	5.715247157832724	0.7352941176470589	True	True	False	False	True	True
11097752	5867.01	359.8545997611497	5.269637829394136	5.269637829394136	1.0	True	True	False	False	False	True
11129145	5870.01	132.11251257276422	6.1051171376944975	5.983230854712323		True	True	True	False	False	False
11145391	5871.01	623.2344433892049	5.978703878726701	4.946570094636202	0.9024390243902439	False	False	False	False	False	True
11147785	5873.01	217.16672116034056	3.2904889013233003	3.2974965155159577	1.0	True	True	False	False	False	True
11182213	5876.01	189.4553583124757	5.297415932044958	5.230451835159555	1.0	True	True	True	False	False	True
11182706	8046.01	384.37647305144526	5.046388489181144	8.953702045838027	1.0	True	False	True	True	False	True
11183752	5877.01	230.3569130674466	7.040442754078385	6.641924249048119	1.0	True	True	True	False	False	True
11191364	5878.01	211.53977744993776	5.04293562558655	5.04293562558655	0.9772727272727273	True	True	True	False	False	True
11198419	5879.01	88.51723325470604	3.911771991138454	4.874184683824309	1.0	True	False	True	False	False	True
11251991	5881.01	134.35991590149584	5.7258518849393365	5.691104614350222	1.0	True	True	False	False	False	True
11294822	8047.01	302.33272138332546	6.808361561109404	6.58443646180486	0.6666666666666667	True	True	True	False	False	True
11305417	5883.01	198.80628350215025	5.1930665127895015	5.1930665127895015	1.0	True	True	False	False	False	True
11338091	8221.01	293.39212033078155	7.914711418030209	7.863038001100641	0.09090909090909094	True	False	True	False	False	False
11340218	5885.01	111.14809196669364	7.082571022992725	6.945259817816823	0.5111111111111111	True	True	True	False	False	True
11341266	5886.01	284.8716809528533	6.656298675677472	6.656298675677472	1.0	True	True	False	False	False	True
11348610	5888.01	190.86088832189589	3.8221127863912594	3.803857742341842	1.0	True	True	True	False	False	True
11350634	8050.01	278.38744895111483	6.636801315637253	6.636801315637253	0.06666666666666665	True	True	True	False	False	False
11355925	5890.01	263.301452759516	5.566536308157976	5.566536308157976	1.0	True	True	True	False	False	True
11391512	5891.01	370.31547822984857	4.697591981651177	4.624574851436415	1.0	False	False	False	False	False	True
11393248	5892.01	37.96092266270369	8.019971478840716	8.318335657791991	0.11627906976744184	True	True	True	False	False	False
11393633	5893.01	405.6094678861364	4.7788119978871215	4.7788119978871215	1.0	False	False	True	False	False	True
11444772	5897.01	395.9017213237051	6.469967322952423	6.659691689633249	1.0	False	False	False	False	False	True
11446961	5899.01	58.669490293930856	7.917190551147425	7.201021802383506	0.9090909090909091	True	True	False	False	False	True
11453930	5900.01	355.8498338788897	5.3646444242210265	5.693259451348121	1.0	True	True	False	False	False	True
11457664	5902.01	150.72469158181036	6.498649031135051	6.419442327265431	0.4222222222222223	True	True	True	False	False	False
11465658	5903.01	253.7897666994152	5.748223938743887	5.6549759104945325	1.0	True	True	True	False	False	True
11513366	5907.01	587.3777109177207	3.8407406918645295	3.8407406918645295	1.0	True	True	False	False	False	True
11520465	5910.01	91.2394325109282	4.966922239941552	4.90642327322938	1.0	True	True	True	False	False	True
11559493	5911.01	357.40866765167686	5.11693784621873	5.11693784621873	1.0	True	True	True	False	False	True
11598638	5912.01	359.8512546105965	6.68223915847038	6.533788135196446	1.0	True	True	True	False	False	True
11601633	5918.01	94.67756206698031	5.352811659816889	5.252062580087054	1.0	True	True	True	False	False	True
11614808	5921.01	175.45301937932393	5.3089186373790085	5.182349768997806	1.0	True	True	True	False	False	True
11615258	5922.01	367.072869280992	6.7706086334538655	6.601760211035023	0.3023255813953488	True	True	True	False	False	False
11615521	5923.01	366.682562091249	6.854283901088386	6.688401333284912	0.06521739130434778	True	True	False	False	False	False
11623629	365.02	117.75893624386444	5.626631809831585	5.493740434271079	0.975609756097561	True	True	True	False	False	True
11651240	5925.01	93.00604940548834	6.651746142675535	6.496110861405325	0.9555555555555556	True	True	True	False	False	True
11656918	1945.02	17.117999349989216	5.240888228372224	5.536140840339773	1.0	True	True	True	False	False	True
11671646	7470.01	392.50751720505576	3.917613286954211	8.074376370447796	1.0	False	False	False	True	False	True
11714107	8063.01	405.3549260836515	6.727550463034032	8.661290991048618	0.4666666666666667	True	True	True	True	False	False
11775507	6245.01	112.31752828261432	5.836896948159692	5.836896948159692	1.0	True	True	True	False	False	True
11804437	4878.01	449.0090170141489	7.196517471337033	7.097418360581986	0.8695652173913043	True	True	False	False	False	True
11807906	5933.01	236.50488880871487	5.562237692548728	5.561503057615531	1.0	True	True	False	False	False	True
11811382	5934.01	19.384776574587903	9.611269351993831	8.695742637650518		True	True	True	False	False	False
11824578	5937.01	357.59401628171594	5.00940527852306	5.00940527852306	1.0	True	True	True	False	False	True
11825996	7483.01	16.916372031798403	6.4486844349889045	6.388715369375634	0.6222222222222222	True	True	True	False	False	True
11860294	5938.01	545.2029796873173	6.684925482859019	6.534298007221407	0.3555555555555555	True	True	True	False	False	False
11868941	5939.01	105.053579177871	5.643498626896795	5.478681838637103	1.0	True	True	True	False	False	True
11872364	8232.01	189.18589186893564	6.095931452268126	5.663354756807918		False	False	True	False	False	True
11911929	5942.01	125.27933360901402	5.73325328710702	5.73325328710702	1.0	True	True	False	False	False	True
11959893	5945.01	40.72840502983557	2.659825516801688	2.511468925184288	1.0	True	True	False	False	False	True
12007270	5948.01	398.5203451384311	4.898673452558506	4.764109754247709	1.0	True	True	True	False	False	True
12009917	5949.01	559.7835868347859	6.06578781357518	5.986160088112908	0.9069767441860466	True	True	True	False	False	True
12020376	5950.01	109.44129042201278	4.838625370430107	4.719819265266115	1.0	True	True	True	False	False	True
12071775	5952.01	164.5072970156956	5.924691574681479	5.712243835809365	0.7380952380952381	True	True	False	False	False	True
12105086	5954.01	73.90884940378157	4.533674310494805	4.329536740102049	1.0	True	True	True	False	False	True
12121701	5956.01	212.6447485513128	4.419234509856542	4.280040301628651	1.0	True	True	True	False	False	True
12154526	2004.02	3.1889561282661	18.3368515063186	18.462894519513927		True	True	False	False	False	False
12168280	8297.01	229.97517306950004	4.77383403039413	5.0007674503504935	1.0	True	True	True	False	False	True
12170767	5960.01	32.41970482192459	2.748223058876428	2.742848520052081	1.0	True	True	True	False	False	True
12254688	2384.01	62.68216076304064	17.95791027722765	18.227559930650298	0.0	True	True	True	False	False	False
12266099	8077.01	77.17742721283695	7.407571826391057	7.333490379655858		True	True	True	False	False	False
12401859	5967.01	22.86313168842348	5.717878835156044	5.717878835156044	1.0	True	True	False	False	False	True
12402588	5968.01	97.94244717109402	6.025013066046894	6.025013066046894	0.7555555555555555	True	True	True	False	False	True
12416597	4895.02	47.55676227709996	5.8433826567471865	5.805872761792349	1.0	True	True	True	False	False	True
12505590	5972.01	449.8721077792001	6.647252433350507	6.545894822455279	0.9333333333333333	True	True	False	False	False	True
12506986	5973.01	419.94973885151495	3.1722945670925347	7.531211154364996	1.0	False	False	False	True	False	True
12647757	8241.01	490.6387878228188	6.64371800895045	6.14955385092662	0.18181818181818177	True	True	True	False	False	False
12735793	5979.01	37.79392153054199	4.728809323135469	4.709467014057468	1.0	True	True	True	False	False	True


==> unrecovered_candidates_paper.csv <==
kepid,KOI,period,SNR,SNRWithDefects,FAP,vettingTests,vettingTestsDefects,flagLowSignificanceKepler,flagDefect,flagTtv,flagLowSignificance
3629119,8242.01,331.56,6.04,5.98,0.85,$\checkmark$,$\checkmark$,$\checkmark$,$\times$,$\times$,$\checkmark$
5802205,8107.01,578.89,8.23,7.41,1.0,$\checkmark$,$\checkmark$,$\checkmark$,$\times$,$\times$,$\checkmark$
8555967,7894.01,347.98,5.56,8.13,0.91,$\checkmark$,$\times$,$\times$,$\checkmark$,$\times$,$\checkmark$
8880317,7915.01,382.57,7.3,7.03,0.89,$\checkmark$,$\checkmark$,$\checkmark$,$\times$,$\times$,$\checkmark$
11714107,8063.01,405.35,6.73,8.66,0.47,$\checkmark$,$\checkmark$,$\checkmark$,$\checkmark$,$\times$,$\times$

